Intensional Datatype Refinement

The pattern-match safety problem is to verify that a given functional program will never crash due to non-exhaustive patterns in its function definitions. We present a refinement type system that can be used to solve this problem. The system extends ML-style type systems with algebraic datatypes by a limited form of structural subtyping and environment-level intersection. We describe a fully automatic, sound and complete type inference procedure for this system which, under reasonable assumptions, is worst-case linear-time in the program size. Compositionality is essential to obtaining this complexity guarantee. A prototype implementation for Haskell is able to analyse a selection of packages from the Hackage database in a few hundred milliseconds.

==> benchmarks/aeson.json <==
{"Data.Aeson":{"bigN":15,"bigI":3,"avg":3012700,"bigD":2,"bigK":6,"bigV":198,"times":[3070000,2971000,3117000,2782000,2644000,3024000,2129000,3267000,3077000,4046000]},"Data.Aeson.Encode":{"bigN":2,"bigI":1,"avg":2748000,"bigD":0,"bigK":0,"bigV":1,"times":[2917000,2769000,2897000,2826000,2231000,2819000,2602000,2975000,2523000,2921000]},"Data.Aeson.Encoding":{"bigN":0,"bigI":0,"avg":2717000,"bigD":0,"bigK":0,"bigV":0,"times":[2222000,2856000,3054000,2391000,3065000,2029000,3071000,3199000,2427000,2856000]},"Data.Aeson.Encoding.Builder":{"bigN":71,"bigI":6,"avg":3344500,"bigD":1,"bigK":6,"bigV":1534,"times":[2790000,3708000,3503000,2661000,4143000,2470000,2113000,4511000,3036000,4510000]},"Data.Aeson.Encoding.Internal":{"bigN":67,"bigI":7,"avg":2652700,"bigD":2,"bigK":6,"bigV":723,"times":[1948000,1975000,2592000,3073000,3066000,3102000,2947000,2488000,2527000,2809000]},"Data.Aeson.Internal":{"bigN":0,"bigI":0,"avg":2853300,"bigD":0,"bigK":0,"bigV":0,"times":[2411000,3872000,2654000,2982000,3348000,2510000,2840000,2766000,2431000,2719000]},"Data.Aeson.Internal.Functions":{"bigN":3,"bigI":0,"avg":3326900,"bigD":0,"bigK":0,"bigV":10,"times":[3094000,2730000,3745000,3039000,3422000,2424000,3817000,3327000,2896000,4775000]},"Data.Aeson.Internal.Time":{"bigN":0,"bigI":0,"avg":3264100,"bigD":0,"bigK":0,"bigV":0,"times":[2660000,3079000,2547000,2280000,3236000,2818000,3109000,5534000,2916000,4462000]},"Data.Aeson.Parser":{"bigN":0,"bigI":0,"avg":2621400,"bigD":0,"bigK":0,"bigV":0,"times":[2566000,2134000,3221000,2325000,2540000,2640000,2327000,2269000,3130000,3062000]},"Data.Aeson.Parser.Internal":{"bigN":63,"bigI":9,"avg":3201600,"bigD":2,"bigK":6,"bigV":2252,"times":[2457000,2460000,3450000,2768000,3315000,4506000,2847000,2309000,4614000,3290000]},"Data.Aeson.Parser.Time":{"bigN":7,"bigI":1,"avg":2805700,"bigD":1,"bigK":1,"bigV":35,"times":[2537000,2614000,2483000,3747000,2794000,2563000,2532000,2926000,3211000,2650000]},"Data.Aeson.Parser.Unescape":{"bigN":0,"bigI":0,"avg":3011200,"bigD":0,"bigK":0,"bigV":0,"times":[2385000,2144000,2101000,2064000,2394000,2328000,2562000,5413000,6450000,2271000]},"Data.Aeson.Parser.UnescapePure":{"bigN":19,"bigI":5,"avg":4094900,"bigD":2,"bigK":13,"bigV":1109,"times":[4033000,4120000,3814000,5513000,4270000,2588000,4211000,4774000,3883000,3743000]},"Data.Aeson.QQ.Simple":{"bigN":2,"bigI":2,"avg":7120400,"bigD":1,"bigK":6,"bigV":111,"times":[2882000,2945000,2647000,2793000,2099000,2365000,2164000,2818000,2119000,48372000]},"Data.Aeson.TH":{"bigN":271,"bigI":11,"avg":2879000,"bigD":3,"bigK":4,"bigV":10251,"times":[2431000,4133000,2761000,2624000,2286000,3353000,2545000,2450000,3200000,3007000]},"Data.Aeson.Text":{"bigN":13,"bigI":4,"avg":3991000,"bigD":1,"bigK":6,"bigV":326,"times":[2656000,3107000,5135000,3284000,3974000,2664000,2688000,9474000,3783000,3145000]},"Data.Aeson.Types":{"bigN":1,"bigI":2,"avg":2813300,"bigD":1,"bigK":1,"bigV":7,"times":[2758000,3224000,2253000,2831000,3533000,3354000,2029000,2642000,2682000,2827000]},"Data.Aeson.Types.Class":{"bigN":0,"bigI":0,"avg":2762000,"bigD":0,"bigK":0,"bigV":0,"times":[2232000,2774000,2824000,2763000,2687000,2476000,2994000,2830000,3530000,2510000]},"Data.Aeson.Types.FromJSON":{"bigN":96,"bigI":14,"avg":2929300,"bigD":6,"bigK":6,"bigV":2054,"times":[2482000,3078000,2251000,3003000,2769000,3174000,2883000,3186000,3428000,3039000]},"Data.Aeson.Types.Generic":{"bigN":1,"bigI":1,"avg":3770500,"bigD":0,"bigK":0,"bigV":1,"times":[2848000,2865000,4055000,3573000,3141000,3690000,4293000,3840000,5620000,3780000]},"Data.Aeson.Types.Internal":{"bigN":46,"bigI":8,"avg":3642100,"bigD":2,"bigK":6,"bigV":564,"times":[4077000,3914000,4109000,3287000,2256000,3710000,3979000,4038000,3659000,3392000]},"Data.Aeson.Types.ToJSON":{"bigN":27,"bigI":10,"avg":2884600,"bigD":3,"bigK":6,"bigV":484,"times":[2952000,2441000,2971000,2759000,3201000,2847000,2544000,3033000,3314000,2784000]},"Data.Attoparsec.Time":{"bigN":16,"bigI":2,"avg":2937100,"bigD":1,"bigK":1,"bigV":745,"times":[2823000,2494000,3289000,3251000,3598000,3416000,2813000,2833000,2008000,2846000]},"Data.Attoparsec.Time.Internal":{"bigN":8,"bigI":1,"avg":3984500,"bigD":1,"bigK":1,"bigV":61,"times":[3850000,3579000,3359000,4132000,5885000,4723000,2524000,4821000,3580000,3392000]}}

==> benchmarks/containers.json <==
{"Data.Containers.ListUtils":{"bigN":11,"bigI":4,"avg":3970200,"bigD":1,"bigK":3,"bigV":61,"times":[3138000,2422000,13149000,3394000,2333000,3006000,2876000,2949000,2929000,3506000]},"Data.Graph":{"bigN":69,"bigI":8,"avg":2868600,"bigD":2,"bigK":2,"bigV":1411,"times":[3703000,3032000,2863000,2686000,2571000,3276000,3291000,2435000,2176000,2653000]},"Data.IntMap":{"bigN":8,"bigI":2,"avg":2826100,"bigD":0,"bigK":0,"bigV":162,"times":[2725000,3353000,2979000,3018000,2613000,2555000,2526000,3806000,2765000,1921000]},"Data.IntMap.Internal":{"bigN":438,"bigI":23,"avg":2620100,"bigD":2,"bigK":3,"bigV":5519,"times":[2089000,3133000,2642000,3106000,2030000,2956000,2578000,2204000,2619000,2844000]},"Data.IntMap.Internal.Debug":{"bigN":0,"bigI":0,"avg":2426800,"bigD":0,"bigK":0,"bigV":0,"times":[2953000,2732000,2774000,2533000,3244000,1991000,2214000,2133000,1681000,2013000]},"Data.IntMap.Internal.DeprecatedDebug":{"bigN":4,"bigI":1,"avg":2952100,"bigD":0,"bigK":0,"bigV":84,"times":[2425000,5214000,3217000,2932000,3201000,2219000,2257000,2533000,2574000,2949000]},"Data.IntMap.Lazy":{"bigN":0,"bigI":0,"avg":2623200,"bigD":0,"bigK":0,"bigV":0,"times":[2781000,2873000,2916000,2127000,2417000,2281000,2829000,2171000,3031000,2806000]},"Data.IntMap.Merge.Lazy":{"bigN":0,"bigI":0,"avg":15551600,"bigD":0,"bigK":0,"bigV":0,"times":[3435000,2882000,2827000,129980000,3241000,2175000,3344000,2243000,2380000,3009000]},"Data.IntMap.Merge.Strict":{"bigN":15,"bigI":4,"avg":2705100,"bigD":2,"bigK":3,"bigV":152,"times":[2920000,2824000,2998000,3035000,2120000,2044000,2714000,3341000,2093000,2962000]},"Data.IntMap.Strict":{"bigN":0,"bigI":0,"avg":3084300,"bigD":0,"bigK":0,"bigV":0,"times":[3118000,2856000,2777000,2752000,2862000,3071000,3408000,3588000,3611000,2800000]},"Data.IntMap.Strict.Internal":{"bigN":146,"bigI":14,"avg":9757300,"bigD":2,"bigK":3,"bigV":1541,"times":[3560000,3202000,2436000,2924000,3268000,2950000,2232000,2193000,2091000,72717000]},"Data.IntSet":{"bigN":0,"bigI":0,"avg":2545400,"bigD":0,"bigK":0,"bigV":0,"times":[2508000,2162000,3056000,2328000,2738000,2482000,2316000,2892000,2625000,2347000]},"Data.IntSet.Internal":{"bigN":288,"bigI":9,"avg":2887600,"bigD":2,"bigK":5,"bigV":3690,"times":[2956000,2717000,2902000,3150000,2941000,2891000,2685000,2706000,2801000,3127000]},"Data.Map":{"bigN":10,"bigI":2,"avg":2863100,"bigD":0,"bigK":0,"bigV":200,"times":[2764000,2456000,2900000,2948000,2856000,2285000,2958000,2060000,3535000,3869000]},"Data.Map.Internal":{"bigN":379,"bigI":15,"avg":2846400,"bigD":2,"bigK":4,"bigV":5697,"times":[2981000,2896000,1829000,2038000,3318000,3018000,3352000,2451000,3350000,3231000]},"Data.Map.Internal.Debug":{"bigN":20,"bigI":3,"avg":3329700,"bigD":1,"bigK":2,"bigV":538,"times":[3182000,2661000,2269000,2358000,2177000,2500000,2578000,8611000,4088000,2873000]},"Data.Map.Internal.DeprecatedShowTree":{"bigN":4,"bigI":1,"avg":2459800,"bigD":0,"bigK":0,"bigV":86,"times":[2824000,2414000,3009000,2353000,2731000,2067000,1923000,2647000,2303000,2327000]},"Data.Map.Lazy":{"bigN":0,"bigI":0,"avg":2571000,"bigD":0,"bigK":0,"bigV":0,"times":[2906000,2129000,3062000,2835000,1988000,2244000,2782000,2348000,2624000,2792000]},"Data.Map.Merge.Lazy":{"bigN":0,"bigI":0,"avg":2719400,"bigD":0,"bigK":0,"bigV":0,"times":[4412000,2603000,2148000,1854000,2302000,3307000,2480000,2231000,3018000,2839000]},"Data.Map.Merge.Strict":{"bigN":0,"bigI":0,"avg":1772100,"bigD":0,"bigK":0,"bigV":0,"times":[1415000,1499000,1944000,1503000,1991000,1500000,2161000,1754000,2219000,1735000]},"Data.Map.Strict":{"bigN":0,"bigI":0,"avg":3069000,"bigD":0,"bigK":0,"bigV":0,"times":[3098000,3577000,2540000,3940000,2777000,2814000,2695000,2810000,2934000,3505000]},"Data.Map.Strict.Internal":{"bigN":137,"bigI":12,"avg":2808800,"bigD":2,"bigK":2,"bigV":2013,"times":[2910000,2903000,3060000,2366000,3434000,2020000,3191000,2065000,3175000,2964000]},"Data.Set":{"bigN":0,"bigI":0,"avg":2747000,"bigD":0,"bigK":0,"bigV":0,"times":[2621000,2927000,3028000,2936000,3526000,2211000,2642000,2955000,2686000,1938000]},"Data.Set.Internal":{"bigN":211,"bigI":11,"avg":2857200,"bigD":2,"bigK":2,"bigV":3362,"times":[3151000,3008000,3149000,2324000,3547000,2865000,3124000,2119000,2375000,2910000]},"Data.Tree":{"bigN":24,"bigI":7,"avg":2843500,"bigD":1,"bigK":1,"bigV":497,"times":[3640000,1584000,2426000,1459000,2056000,2474000,4418000,4160000,4129000,2089000]},"Utils.Containers.Internal.BitQueue":{"bigN":13,"bigI":4,"avg":4017900,"bigD":2,"bigK":1,"bigV":153,"times":[3953000,6389000,3103000,3705000,4051000,3447000,4274000,4189000,4078000,2990000]},"Utils.Containers.Internal.BitUtil":{"bigN":5,"bigI":0,"avg":3396100,"bigD":0,"bigK":0,"bigV":22,"times":[3142000,3062000,3151000,4866000,4023000,3602000,2397000,2897000,4188000,2633000]},"Utils.Containers.Internal.Coercions":{"bigN":2,"bigI":0,"avg":4580900,"bigD":0,"bigK":0,"bigV":6,"times":[2731000,2634000,3453000,4807000,4653000,4652000,2286000,14299000,3162000,3132000]},"Utils.Containers.Internal.PtrEquality":{"bigN":2,"bigI":0,"avg":3035300,"bigD":0,"bigK":0,"bigV":19,"times":[2582000,3183000,2958000,2927000,3039000,5127000,2513000,3124000,2649000,2251000]},"Utils.Containers.Internal.State":{"bigN":2,"bigI":1,"avg":3690500,"bigD":1,"bigK":1,"bigV":5,"times":[3605000,4007000,2603000,3476000,3306000,5207000,3789000,3439000,3748000,3725000]},"Utils.Containers.Internal.StrictMaybe":{"bigN":3,"bigI":1,"avg":3694100,"bigD":1,"bigK":2,"bigV":15,"times":[3112000,3904000,3485000,3425000,3146000,4878000,3368000,3828000,3732000,4063000]},"Utils.Containers.Internal.StrictPair":{"bigN":1,"bigI":1,"avg":3404600,"bigD":0,"bigK":0,"bigV":4,"times":[2350000,4506000,3994000,2960000,3799000,3309000,4432000,2697000,2997000,3002000]},"Utils.Containers.Internal.TypeError":{"bigN":0,"bigI":0,"avg":2738600,"bigD":0,"bigK":0,"bigV":0,"times":[2900000,2814000,2702000,3305000,3213000,2427000,2583000,2529000,2367000,2546000]}}

==> benchmarks/extra.json <==
{"Control.Concurrent.Extra":{"bigN":20,"bigI":7,"avg":2411900,"bigD":3,"bigK":3,"bigV":552,"times":[2944000,2987000,2219000,2469000,2288000,2165000,2289000,2336000,1871000,2551000]},"Control.Exception.Extra":{"bigN":19,"bigI":0,"avg":2852400,"bigD":0,"bigK":0,"bigV":348,"times":[3116000,2225000,3015000,2967000,3654000,2945000,2434000,2744000,2922000,2502000]},"Control.Monad.Extra":{"bigN":57,"bigI":0,"avg":2931900,"bigD":0,"bigK":0,"bigV":342,"times":[2988000,1991000,2369000,2755000,3107000,3174000,4187000,2199000,2324000,4225000]},"Data.Either.Extra":{"bigN":9,"bigI":0,"avg":2909100,"bigD":0,"bigK":0,"bigV":94,"times":[1812000,6202000,2369000,2996000,3745000,2181000,2657000,2456000,2550000,2123000]},"Data.IORef.Extra":{"bigN":4,"bigI":0,"avg":3499200,"bigD":0,"bigK":0,"bigV":40,"times":[2285000,3400000,2441000,2935000,4207000,3113000,2712000,8285000,2864000,2750000]},"Data.List.Extra":{"bigN":119,"bigI":6,"avg":3467600,"bigD":1,"bigK":3,"bigV":1963,"times":[2555000,3295000,8553000,2918000,2722000,3078000,2731000,3202000,2736000,2886000]},"Data.List.NonEmpty.Extra":{"bigN":17,"bigI":0,"avg":2361500,"bigD":0,"bigK":0,"bigV":84,"times":[2742000,2927000,2496000,1570000,2127000,2014000,3184000,2256000,1655000,2644000]},"Data.Tuple.Extra":{"bigN":16,"bigI":0,"avg":4705100,"bigD":0,"bigK":0,"bigV":58,"times":[3985000,4674000,3245000,4512000,4498000,3305000,13348000,2943000,3579000,2962000]},"Data.Typeable.Extra":{"bigN":0,"bigI":0,"avg":2761800,"bigD":0,"bigK":0,"bigV":0,"times":[3064000,2958000,2197000,2074000,2842000,2542000,4575000,2593000,2044000,2729000]},"Data.Version.Extra":{"bigN":4,"bigI":0,"avg":2634000,"bigD":0,"bigK":0,"bigV":122,"times":[2986000,2138000,2633000,2919000,2671000,2416000,2278000,2589000,2723000,2987000]},"Extra":{"bigN":0,"bigI":0,"avg":3256400,"bigD":0,"bigK":0,"bigV":0,"times":[3527000,2792000,2872000,1995000,6872000,3495000,3330000,2238000,3140000,2303000]},"Numeric.Extra":{"bigN":5,"bigI":0,"avg":3457500,"bigD":0,"bigK":0,"bigV":19,"times":[2841000,4107000,4211000,2558000,5893000,2671000,3416000,3656000,2407000,2815000]},"Partial":{"bigN":0,"bigI":0,"avg":3230700,"bigD":0,"bigK":0,"bigV":0,"times":[2677000,2718000,2783000,3045000,4142000,2342000,4036000,4412000,3080000,3072000]},"System.Directory.Extra":{"bigN":8,"bigI":0,"avg":2716800,"bigD":0,"bigK":0,"bigV":265,"times":[2640000,2388000,2796000,3318000,2705000,3031000,2797000,2508000,2260000,2725000]},"System.Environment.Extra":{"bigN":0,"bigI":0,"avg":3553400,"bigD":0,"bigK":0,"bigV":0,"times":[2880000,2625000,2165000,2969000,2554000,3885000,2661000,9085000,3221000,3489000]},"System.IO.Extra":{"bigN":35,"bigI":0,"avg":2465800,"bigD":0,"bigK":0,"bigV":923,"times":[1964000,2096000,3020000,2956000,1986000,1840000,1815000,3811000,2636000,2534000]},"System.Info.Extra":{"bigN":2,"bigI":0,"avg":2701800,"bigD":0,"bigK":0,"bigV":2,"times":[2323000,2642000,2916000,3025000,2520000,2169000,2471000,3151000,3141000,2660000]},"System.Process.Extra":{"bigN":5,"bigI":0,"avg":4349500,"bigD":0,"bigK":0,"bigV":264,"times":[2103000,3135000,15491000,3230000,4708000,2695000,2455000,3151000,3227000,3300000]},"System.Time.Extra":{"bigN":12,"bigI":3,"avg":2286000,"bigD":1,"bigK":1,"bigV":362,"times":[2199000,2322000,3286000,3318000,1771000,1531000,2116000,2197000,2440000,1680000]},"Text.Read.Extra":{"bigN":0,"bigI":0,"avg":2976900,"bigD":0,"bigK":0,"bigV":0,"times":[2474000,3123000,2814000,1920000,3719000,3712000,2938000,3694000,3200000,2175000]}}

==> benchmarks/fgl.json <==
{"Data.Graph.Inductive":{"bigN":1,"bigI":0,"avg":2947200,"bigD":0,"bigK":0,"bigV":20,"times":[4007000,3318000,3627000,2085000,2566000,2414000,2508000,2613000,3915000,2419000]},"Data.Graph.Inductive.Basic":{"bigN":17,"bigI":0,"avg":2473400,"bigD":0,"bigK":0,"bigV":452,"times":[2992000,1914000,2633000,2646000,2704000,1997000,2245000,3160000,2148000,2295000]},"Data.Graph.Inductive.Example":{"bigN":53,"bigI":1,"avg":2810900,"bigD":1,"bigK":1,"bigV":5236,"times":[2968000,2365000,1605000,2618000,4457000,3182000,3151000,2892000,2277000,2594000]},"Data.Graph.Inductive.Graph":{"bigN":102,"bigI":1,"avg":4260100,"bigD":1,"bigK":1,"bigV":1920,"times":[4692000,4444000,3616000,4739000,4485000,4778000,3964000,2934000,4290000,4659000]},"Data.Graph.Inductive.Internal.Heap":{"bigN":19,"bigI":6,"avg":3706000,"bigD":1,"bigK":2,"bigV":314,"times":[4515000,4560000,3052000,3614000,4190000,3602000,4318000,2395000,2647000,4167000]},"Data.Graph.Inductive.Internal.Queue":{"bigN":5,"bigI":4,"avg":3396100,"bigD":1,"bigK":1,"bigV":44,"times":[5424000,3165000,2936000,3990000,2565000,2977000,2906000,2649000,3455000,3894000]},"Data.Graph.Inductive.Internal.RootPath":{"bigN":6,"bigI":2,"avg":3215900,"bigD":1,"bigK":1,"bigV":123,"times":[3616000,3891000,2888000,2721000,2127000,3077000,3582000,3095000,4191000,2971000]},"Data.Graph.Inductive.Internal.Thread":{"bigN":20,"bigI":0,"avg":3655200,"bigD":0,"bigK":0,"bigV":133,"times":[3789000,4863000,4700000,3810000,2851000,5041000,2529000,3194000,2774000,3001000]},"Data.Graph.Inductive.Monad":{"bigN":23,"bigI":0,"avg":3309700,"bigD":0,"bigK":0,"bigV":349,"times":[3448000,3064000,3731000,4153000,2071000,2692000,4286000,3114000,3346000,3192000]},"Data.Graph.Inductive.Monad.IOArray":{"bigN":7,"bigI":1,"avg":2471400,"bigD":1,"bigK":1,"bigV":272,"times":[3178000,2733000,1843000,2541000,2860000,1928000,2567000,3437000,1648000,1979000]},"Data.Graph.Inductive.Monad.STArray":{"bigN":8,"bigI":1,"avg":2928100,"bigD":1,"bigK":1,"bigV":282,"times":[3223000,2652000,3205000,2889000,2738000,2385000,4353000,2533000,2626000,2677000]},"Data.Graph.Inductive.NodeMap":{"bigN":60,"bigI":4,"avg":3812000,"bigD":1,"bigK":1,"bigV":678,"times":[3297000,3674000,3572000,3358000,3647000,3438000,4277000,4009000,3510000,5338000]},"Data.Graph.Inductive.PatriciaTree":{"bigN":23,"bigI":2,"avg":2791000,"bigD":1,"bigK":1,"bigV":871,"times":[4321000,1379000,2401000,3542000,3507000,2654000,2408000,2674000,2705000,2319000]},"Data.Graph.Inductive.Query":{"bigN":0,"bigI":0,"avg":2738800,"bigD":0,"bigK":0,"bigV":0,"times":[2903000,3283000,2313000,2581000,2007000,3177000,2020000,3105000,2872000,3127000]},"Data.Graph.Inductive.Query.ArtPoint":{"bigN":16,"bigI":5,"avg":3397200,"bigD":1,"bigK":1,"bigV":442,"times":[3074000,3708000,4161000,3756000,3075000,3005000,3260000,3363000,2937000,3633000]},"Data.Graph.Inductive.Query.BCC":{"bigN":20,"bigI":0,"avg":3179200,"bigD":0,"bigK":0,"bigV":500,"times":[3266000,2504000,3100000,3291000,4497000,2573000,2356000,3168000,2913000,4124000]},"Data.Graph.Inductive.Query.BFS":{"bigN":29,"bigI":9,"avg":3099900,"bigD":2,"bigK":1,"bigV":625,"times":[3132000,2446000,2915000,3006000,2670000,3077000,3217000,2797000,2783000,4956000]},"Data.Graph.Inductive.Query.DFS":{"bigN":44,"bigI":0,"avg":3143100,"bigD":0,"bigK":0,"bigV":467,"times":[3314000,2995000,2474000,3329000,3118000,2397000,3718000,2099000,2276000,5711000]},"Data.Graph.Inductive.Query.Dominators":{"bigN":36,"bigI":0,"avg":4054200,"bigD":0,"bigK":0,"bigV":655,"times":[3480000,2503000,3189000,3102000,11904000,2739000,3251000,2320000,3745000,4309000]},"Data.Graph.Inductive.Query.GVD":{"bigN":10,"bigI":3,"avg":2875000,"bigD":2,"bigK":2,"bigV":209,"times":[3057000,2799000,3127000,2807000,2613000,3029000,2154000,3167000,2842000,3155000]},"Data.Graph.Inductive.Query.Indep":{"bigN":9,"bigI":0,"avg":4080300,"bigD":0,"bigK":0,"bigV":208,"times":[3166000,3113000,3221000,5096000,9773000,3428000,2980000,3571000,2749000,3706000]},"Data.Graph.Inductive.Query.MST":{"bigN":13,"bigI":10,"avg":3763400,"bigD":2,"bigK":2,"bigV":219,"times":[3301000,7413000,3143000,2946000,3418000,3040000,3153000,2575000,5172000,3473000]},"Data.Graph.Inductive.Query.MaxFlow":{"bigN":20,"bigI":1,"avg":2633100,"bigD":0,"bigK":0,"bigV":322,"times":[2654000,2726000,3430000,2600000,3002000,1290000,2879000,2825000,1564000,3361000]},"Data.Graph.Inductive.Query.MaxFlow2":{"bigN":51,"bigI":12,"avg":2891500,"bigD":2,"bigK":2,"bigV":2500,"times":[3446000,2263000,3177000,2881000,2803000,2475000,2943000,2450000,3210000,3267000]},"Data.Graph.Inductive.Query.Monad":{"bigN":58,"bigI":6,"avg":2869400,"bigD":1,"bigK":1,"bigV":700,"times":[3584000,2699000,2478000,2142000,3123000,3578000,2707000,3301000,1915000,3167000]},"Data.Graph.Inductive.Query.SP":{"bigN":12,"bigI":10,"avg":3191700,"bigD":2,"bigK":2,"bigV":177,"times":[3009000,2746000,5671000,2373000,3114000,2683000,2861000,2415000,3833000,3212000]},"Data.Graph.Inductive.Query.TransClos":{"bigN":15,"bigI":0,"avg":3625000,"bigD":0,"bigK":0,"bigV":215,"times":[3222000,3308000,3360000,6874000,2091000,3654000,3007000,3294000,2780000,4660000]},"Data.Graph.Inductive.Tree":{"bigN":8,"bigI":1,"avg":3869600,"bigD":1,"bigK":1,"bigV":306,"times":[2466000,3361000,3678000,3389000,3832000,3922000,2917000,3398000,3270000,8463000]},"Paths_fgl":{"bigN":15,"bigI":0,"avg":3127900,"bigD":0,"bigK":0,"bigV":164,"times":[2552000,1890000,4541000,3241000,2674000,3380000,2625000,3148000,2657000,4571000]}}

==> benchmarks/haskeline.json <==
{"System.Console.Haskeline":{"bigN":136,"bigI":18,"avg":3553200,"bigD":17,"bigK":15,"bigV":2343,"times":[2639000,3451000,3245000,3108000,3887000,2974000,3386000,4130000,2631000,6081000]},"System.Console.Haskeline.Backend":{"bigN":6,"bigI":2,"avg":4281800,"bigD":7,"bigK":15,"bigV":55,"times":[5415000,3644000,2927000,7065000,6527000,2970000,3424000,3677000,3462000,3707000]},"System.Console.Haskeline.Backend.DumbTerm":{"bigN":48,"bigI":12,"avg":3650100,"bigD":7,"bigK":15,"bigV":484,"times":[4150000,4185000,4397000,3077000,3252000,4227000,4700000,3769000,1816000,2928000]},"System.Console.Haskeline.Backend.Posix":{"bigN":51,"bigI":10,"avg":3963000,"bigD":8,"bigK":15,"bigV":1843,"times":[3838000,3838000,3170000,5005000,4049000,3064000,3499000,6049000,3712000,3406000]},"System.Console.Haskeline.Backend.Posix.Encoder":{"bigN":8,"bigI":2,"avg":4281500,"bigD":2,"bigK":2,"bigV":98,"times":[4475000,4806000,5069000,7502000,3648000,3604000,3540000,2471000,4098000,3602000]},"System.Console.Haskeline.Backend.Terminfo":{"bigN":148,"bigI":13,"avg":3975900,"bigD":7,"bigK":15,"bigV":2108,"times":[4283000,3072000,3758000,3954000,3895000,5312000,3100000,3665000,4662000,4058000]},"System.Console.Haskeline.Backend.WCWidth":{"bigN":10,"bigI":6,"avg":4246100,"bigD":1,"bigK":1,"bigV":168,"times":[4021000,3351000,4073000,4823000,3925000,3943000,4638000,2549000,6162000,4976000]},"System.Console.Haskeline.Command":{"bigN":28,"bigI":7,"avg":4091400,"bigD":8,"bigK":15,"bigV":327,"times":[5183000,3077000,3280000,3904000,4646000,3856000,5794000,3047000,2795000,5332000]},"System.Console.Haskeline.Command.Completion":{"bigN":47,"bigI":13,"avg":3681300,"bigD":13,"bigK":15,"bigV":807,"times":[3965000,2774000,3757000,3064000,3183000,4005000,3156000,5026000,3461000,4422000]},"System.Console.Haskeline.Command.History":{"bigN":52,"bigI":12,"avg":2898200,"bigD":11,"bigK":15,"bigV":1131,"times":[2729000,2429000,3101000,2255000,2119000,3278000,4735000,2940000,2351000,3045000]},"System.Console.Haskeline.Command.KillRing":{"bigN":35,"bigI":6,"avg":3591600,"bigD":9,"bigK":15,"bigV":360,"times":[3953000,3283000,4327000,2745000,3305000,4451000,3474000,2947000,3691000,3740000]},"System.Console.Haskeline.Command.Undo":{"bigN":17,"bigI":3,"avg":3914700,"bigD":8,"bigK":15,"bigV":138,"times":[4780000,2794000,4058000,4486000,3665000,5537000,4778000,2157000,3226000,3666000]},"System.Console.Haskeline.Completion":{"bigN":40,"bigI":6,"avg":3369900,"bigD":1,"bigK":1,"bigV":948,"times":[4136000,2818000,4370000,3835000,3690000,3777000,1973000,2799000,3064000,3237000]},"System.Console.Haskeline.Directory":{"bigN":0,"bigI":0,"avg":3946600,"bigD":0,"bigK":0,"bigV":0,"times":[3809000,3325000,3469000,4277000,3570000,4702000,3743000,3388000,5920000,3263000]},"System.Console.Haskeline.Emacs":{"bigN":73,"bigI":21,"avg":3553900,"bigD":9,"bigK":15,"bigV":2328,"times":[4101000,2985000,3956000,2906000,3252000,3294000,4370000,2936000,4515000,3224000]},"System.Console.Haskeline.History":{"bigN":16,"bigI":3,"avg":6402300,"bigD":1,"bigK":1,"bigV":406,"times":[4185000,3613000,31879000,3842000,2729000,4535000,3243000,3010000,3625000,3362000]},"System.Console.Haskeline.IO":{"bigN":11,"bigI":6,"avg":4530800,"bigD":19,"bigK":15,"bigV":185,"times":[4460000,6584000,3462000,3533000,5697000,2772000,4240000,4960000,5499000,4101000]},"System.Console.Haskeline.InputT":{"bigN":65,"bigI":18,"avg":3346500,"bigD":17,"bigK":15,"bigV":1999,"times":[3216000,3278000,3918000,3142000,3980000,2502000,3275000,2714000,2853000,4587000]},"System.Console.Haskeline.Internal":{"bigN":16,"bigI":16,"avg":4862200,"bigD":17,"bigK":15,"bigV":417,"times":[4215000,4170000,3467000,2586000,4176000,8911000,5223000,7100000,4624000,4150000]},"System.Console.Haskeline.Key":{"bigN":26,"bigI":2,"avg":5614200,"bigD":3,"bigK":15,"bigV":647,"times":[6359000,4377000,8916000,3809000,5830000,6299000,4286000,4918000,3285000,8063000]},"System.Console.Haskeline.LineState":{"bigN":67,"bigI":6,"avg":5612000,"bigD":3,"bigK":2,"bigV":710,"times":[5676000,5512000,7449000,3702000,4175000,5650000,5262000,6826000,4712000,7156000]},"System.Console.Haskeline.Monads":{"bigN":12,"bigI":0,"avg":4838000,"bigD":0,"bigK":0,"bigV":21,"times":[3980000,3963000,3563000,3821000,5816000,6045000,6429000,3927000,5025000,5811000]},"System.Console.Haskeline.Prefs":{"bigN":26,"bigI":5,"avg":4347100,"bigD":8,"bigK":15,"bigV":769,"times":[6535000,4408000,4274000,3301000,3681000,3858000,4377000,5636000,3550000,3851000]},"System.Console.Haskeline.Recover":{"bigN":2,"bigI":0,"avg":3982900,"bigD":0,"bigK":0,"bigV":98,"times":[3829000,3980000,4537000,3996000,4464000,3608000,4181000,2405000,3993000,4836000]},"System.Console.Haskeline.RunCommand":{"bigN":33,"bigI":27,"avg":3810800,"bigD":8,"bigK":15,"bigV":582,"times":[3573000,2991000,1878000,3441000,3992000,4217000,4851000,4305000,5509000,3351000]},"System.Console.Haskeline.Term":{"bigN":44,"bigI":4,"avg":3824500,"bigD":7,"bigK":15,"bigV":628,"times":[3490000,5071000,4470000,2928000,4203000,4014000,3257000,3037000,3786000,3989000]},"System.Console.Haskeline.Vi":{"bigN":367,"bigI":27,"avg":3502500,"bigD":12,"bigK":15,"bigV":9789,"times":[3183000,3107000,6122000,3403000,2802000,4303000,3203000,2428000,2587000,3887000]}}

==> benchmarks/parallel.json <==
{"Control.Parallel":{"bigN":2,"bigI":0,"avg":2975000,"bigD":0,"bigK":0,"bigV":0,"times":[2101000,2631000,7522000,2399000,2330000,2570000,2546000,2386000,3301000,1964000]},"Control.Parallel.Strategies":{"bigN":87,"bigI":18,"avg":3466300,"bigD":2,"bigK":1,"bigV":769,"times":[3741000,3476000,4207000,4146000,3639000,2531000,3253000,3211000,2760000,3699000]},"Control.Seq":{"bigN":21,"bigI":0,"avg":3735400,"bigD":0,"bigK":0,"bigV":190,"times":[3647000,3293000,3904000,3981000,4837000,3194000,2474000,5209000,3647000,3168000]}}

==> benchmarks/pretty.json <==
{"Text.PrettyPrint":{"bigN":0,"bigI":0,"avg":3094800,"bigD":0,"bigK":0,"bigV":0,"times":[3948000,3348000,2954000,2755000,2807000,3676000,3766000,2436000,2584000,2674000]},"Text.PrettyPrint.Annotated":{"bigN":0,"bigI":0,"avg":3905800,"bigD":0,"bigK":0,"bigV":0,"times":[2753000,2747000,3633000,4867000,4443000,4308000,4303000,2994000,3845000,5165000]},"Text.PrettyPrint.Annotated.HughesPJ":{"bigN":154,"bigI":16,"avg":4232600,"bigD":3,"bigK":8,"bigV":3148,"times":[4305000,2836000,4088000,4719000,4577000,4154000,5050000,4573000,4502000,3522000]},"Text.PrettyPrint.Annotated.HughesPJClass":{"bigN":5,"bigI":3,"avg":4293100,"bigD":3,"bigK":8,"bigV":32,"times":[4253000,4744000,4537000,4106000,3797000,4945000,2752000,4770000,4614000,4413000]},"Text.PrettyPrint.HughesPJ":{"bigN":58,"bigI":7,"avg":5231800,"bigD":4,"bigK":8,"bigV":472,"times":[4243000,4612000,5021000,4175000,5805000,11505000,5291000,4463000,2975000,4228000]},"Text.PrettyPrint.HughesPJClass":{"bigN":5,"bigI":3,"avg":3106400,"bigD":4,"bigK":8,"bigV":23,"times":[3428000,2587000,2984000,4219000,4693000,2808000,2389000,2388000,2869000,2699000]}}

==> benchmarks/sbv.json <==
{"Data.SBV":{"bigN":0,"bigI":0,"avg":3542700,"bigD":0,"bigK":0,"bigV":0,"times":[3237000,2620000,4334000,3212000,3303000,4075000,3611000,3337000,4119000,3579000]},"Data.SBV.Char":{"bigN":48,"bigI":6,"avg":3105800,"bigD":43,"bigK":44,"bigV":709,"times":[2694000,2307000,3076000,2876000,3585000,3140000,3646000,2543000,4209000,2982000]},"Data.SBV.Client":{"bigN":20,"bigI":5,"avg":3379900,"bigD":43,"bigK":44,"bigV":1007,"times":[2550000,3053000,3136000,1754000,3392000,4508000,4778000,3894000,2889000,3845000]},"Data.SBV.Client.BaseIO":{"bigN":118,"bigI":4,"avg":3271700,"bigD":0,"bigK":0,"bigV":418,"times":[2523000,2704000,2811000,2806000,4312000,3670000,3455000,2937000,3583000,3916000]},"Data.SBV.Compilers.C":{"bigN":262,"bigI":11,"avg":3289100,"bigD":48,"bigK":44,"bigV":12934,"times":[2446000,2112000,3171000,2998000,3845000,3412000,3007000,4073000,3752000,4075000]},"Data.SBV.Compilers.CodeGen":{"bigN":67,"bigI":8,"avg":3069100,"bigD":49,"bigK":44,"bigV":1919,"times":[2624000,2514000,2361000,2478000,6001000,2867000,3424000,2359000,3998000,2065000]},"Data.SBV.Control":{"bigN":1,"bigI":3,"avg":3751800,"bigD":1,"bigK":2,"bigV":5,"times":[3070000,2238000,2495000,3110000,4483000,4442000,3005000,6368000,3954000,4353000]},"Data.SBV.Control.BaseIO":{"bigN":50,"bigI":5,"avg":2869300,"bigD":0,"bigK":0,"bigV":142,"times":[2172000,2816000,2860000,2186000,3332000,2650000,3321000,3232000,3715000,2409000]},"Data.SBV.Control.Query":{"bigN":224,"bigI":20,"avg":3517800,"bigD":43,"bigK":44,"bigV":7932,"times":[3098000,2908000,2097000,2926000,2985000,4190000,2804000,3579000,5944000,4647000]},"Data.SBV.Control.Types":{"bigN":7,"bigI":2,"avg":5375600,"bigD":1,"bigK":31,"bigV":283,"times":[4981000,4554000,4294000,4309000,6410000,3844000,5087000,9492000,5804000,4981000]},"Data.SBV.Control.Utils":{"bigN":311,"bigI":33,"avg":4022900,"bigD":44,"bigK":44,"bigV":12922,"times":[2941000,2382000,2906000,2931000,6124000,3822000,6495000,3019000,6225000,3384000]},"Data.SBV.Core.AlgReals":{"bigN":49,"bigI":4,"avg":4108400,"bigD":2,"bigK":2,"bigV":1444,"times":[3660000,4579000,4381000,3545000,4423000,4093000,3184000,4856000,4437000,3926000]},"Data.SBV.Core.Concrete":{"bigN":55,"bigI":16,"avg":3899800,"bigD":7,"bigK":14,"bigV":2443,"times":[3138000,3092000,2029000,1836000,3595000,3060000,3860000,7748000,6547000,4093000]},"Data.SBV.Core.Data":{"bigN":47,"bigI":6,"avg":3460200,"bigD":43,"bigK":44,"bigV":261,"times":[2454000,2720000,2200000,3435000,4011000,6339000,2843000,3647000,4764000,2189000]},"Data.SBV.Core.Floating":{"bigN":69,"bigI":15,"avg":3516900,"bigD":43,"bigK":44,"bigV":1553,"times":[2961000,2296000,2498000,3003000,4630000,3618000,3368000,3787000,4618000,4390000]},"Data.SBV.Core.Kind":{"bigN":16,"bigI":3,"avg":3458400,"bigD":1,"bigK":14,"bigV":724,"times":[3063000,2884000,3080000,2583000,5489000,2752000,2971000,3655000,4342000,3765000]},"Data.SBV.Core.Model":{"bigN":229,"bigI":14,"avg":3070200,"bigD":43,"bigK":44,"bigV":3848,"times":[2888000,2826000,3041000,2628000,3336000,3647000,2577000,3091000,3879000,2789000]},"Data.SBV.Core.Operations":{"bigN":284,"bigI":37,"avg":5502700,"bigD":43,"bigK":44,"bigV":9524,"times":[3639000,2808000,8444000,21037000,3562000,3486000,2750000,3001000,3070000,3230000]},"Data.SBV.Core.Sized":{"bigN":53,"bigI":7,"avg":3723800,"bigD":43,"bigK":44,"bigV":701,"times":[3273000,2534000,3004000,3021000,4110000,5577000,4603000,3499000,3601000,4016000]},"Data.SBV.Core.Symbolic":{"bigN":235,"bigI":46,"avg":3835800,"bigD":43,"bigK":44,"bigV":6695,"times":[2797000,2050000,3337000,2672000,6610000,4516000,4793000,3691000,3829000,4063000]},"Data.SBV.Dynamic":{"bigN":17,"bigI":9,"avg":3586400,"bigD":44,"bigK":44,"bigV":274,"times":[2838000,2616000,3119000,3188000,3442000,5889000,4144000,3832000,3490000,3306000]},"Data.SBV.Either":{"bigN":48,"bigI":13,"avg":3099000,"bigD":43,"bigK":44,"bigV":864,"times":[3227000,3076000,2728000,2559000,2786000,4196000,3049000,3114000,4047000,2208000]},"Data.SBV.Internals":{"bigN":3,"bigI":0,"avg":3103200,"bigD":0,"bigK":0,"bigV":1,"times":[3017000,2711000,2498000,2447000,3804000,3722000,2860000,3959000,2508000,3506000]},"Data.SBV.List":{"bigN":80,"bigI":12,"avg":3536700,"bigD":43,"bigK":44,"bigV":1184,"times":[2436000,3170000,2231000,2599000,3406000,4215000,3771000,2650000,6169000,4720000]},"Data.SBV.Maybe":{"bigN":30,"bigI":13,"avg":3328900,"bigD":43,"bigK":44,"bigV":531,"times":[2042000,2547000,2586000,2751000,3353000,5540000,3683000,3804000,3054000,3929000]},"Data.SBV.Provers.ABC":{"bigN":1,"bigI":3,"avg":3736300,"bigD":9,"bigK":31,"bigV":57,"times":[2218000,2606000,4028000,2859000,2997000,3922000,3854000,5883000,6107000,2889000]},"Data.SBV.Provers.Boolector":{"bigN":1,"bigI":3,"avg":3583300,"bigD":9,"bigK":31,"bigV":71,"times":[2528000,3016000,2245000,2983000,6675000,3080000,3189000,3525000,5745000,2847000]},"Data.SBV.Provers.CVC4":{"bigN":6,"bigI":3,"avg":3446600,"bigD":9,"bigK":31,"bigV":134,"times":[3085000,3191000,2889000,3248000,4892000,2558000,3517000,2432000,2788000,5866000]},"Data.SBV.Provers.MathSAT":{"bigN":3,"bigI":3,"avg":3308400,"bigD":9,"bigK":31,"bigV":101,"times":[2973000,2232000,2646000,2231000,3798000,3420000,4910000,3167000,3940000,3767000]},"Data.SBV.Provers.Prover":{"bigN":93,"bigI":11,"avg":3462900,"bigD":48,"bigK":44,"bigV":1374,"times":[2410000,2887000,2138000,2867000,5843000,3433000,3798000,3053000,4387000,3813000]},"Data.SBV.Provers.Yices":{"bigN":1,"bigI":3,"avg":3355800,"bigD":9,"bigK":31,"bigV":50,"times":[2653000,3090000,2882000,2364000,3717000,3713000,2990000,3415000,4319000,4415000]},"Data.SBV.Provers.Z3":{"bigN":2,"bigI":3,"avg":3065300,"bigD":9,"bigK":31,"bigV":89,"times":[3200000,2903000,2473000,2462000,3451000,4068000,3127000,2911000,3549000,2509000]},"Data.SBV.RegExp":{"bigN":24,"bigI":8,"avg":5473600,"bigD":43,"bigK":44,"bigV":278,"times":[2727000,25280000,2674000,3721000,3096000,3082000,3719000,4346000,3062000,3029000]},"Data.SBV.SMT.SMT":{"bigN":118,"bigI":8,"avg":3552600,"bigD":42,"bigK":44,"bigV":5193,"times":[2706000,2765000,2595000,2431000,4116000,4544000,4478000,3786000,3847000,4258000]},"Data.SBV.SMT.SMTLib":{"bigN":9,"bigI":43,"avg":3329000,"bigD":14,"bigK":44,"bigV":785,"times":[2336000,2196000,3507000,3086000,3698000,2769000,2746000,2972000,6400000,3580000]},"Data.SBV.SMT.SMTLib2":{"bigN":285,"bigI":36,"avg":3323900,"bigD":13,"bigK":44,"bigV":16859,"times":[2815000,2402000,3902000,2622000,4270000,2916000,3110000,4839000,3434000,2929000]},"Data.SBV.SMT.SMTLibNames":{"bigN":1,"bigI":0,"avg":5251000,"bigD":0,"bigK":0,"bigV":379,"times":[17660000,3748000,1443000,4177000,4555000,4804000,3815000,1967000,3309000,7032000]},"Data.SBV.SMT.Utils":{"bigN":33,"bigI":2,"avg":3308400,"bigD":9,"bigK":31,"bigV":563,"times":[2256000,2234000,2063000,2070000,2934000,5464000,3626000,3738000,5336000,3363000]},"Data.SBV.Set":{"bigN":76,"bigI":10,"avg":3883800,"bigD":43,"bigK":44,"bigV":1481,"times":[3810000,2502000,3338000,2459000,3842000,3735000,5969000,3380000,4017000,5786000]},"Data.SBV.String":{"bigN":53,"bigI":12,"avg":3222000,"bigD":43,"bigK":44,"bigV":1322,"times":[3142000,2145000,2985000,2624000,4147000,3461000,3809000,2246000,2900000,4761000]},"Data.SBV.Tools.BMC":{"bigN":11,"bigI":8,"avg":3202600,"bigD":44,"bigK":44,"bigV":549,"times":[2315000,1969000,2118000,2779000,3450000,3398000,6046000,2613000,3238000,4100000]},"Data.SBV.Tools.BoundedFix":{"bigN":3,"bigI":5,"avg":3113400,"bigD":43,"bigK":44,"bigV":30,"times":[2780000,2698000,3146000,2743000,3504000,3381000,3323000,2225000,3491000,3843000]},"Data.SBV.Tools.BoundedList":{"bigN":59,"bigI":12,"avg":19577700,"bigD":43,"bigK":44,"bigV":578,"times":[2731000,2731000,2800000,2837000,4208000,3762000,167026000,3631000,3405000,2646000]},"Data.SBV.Tools.CodeGen":{"bigN":0,"bigI":0,"avg":3358300,"bigD":0,"bigK":0,"bigV":0,"times":[2866000,2256000,3043000,4244000,3514000,2423000,3624000,5159000,3222000,3232000]},"Data.SBV.Tools.GenTest":{"bigN":104,"bigI":10,"avg":3025600,"bigD":43,"bigK":44,"bigV":5552,"times":[2755000,2935000,2917000,2299000,3314000,3638000,2985000,3788000,2737000,2888000]},"Data.SBV.Tools.Induction":{"bigN":12,"bigI":14,"avg":3569500,"bigD":44,"bigK":44,"bigV":393,"times":[2608000,2434000,1998000,2924000,3911000,5825000,2877000,3677000,3208000,6233000]},"Data.SBV.Tools.Overflow":{"bigN":77,"bigI":12,"avg":3137900,"bigD":43,"bigK":44,"bigV":1491,"times":[2804000,3522000,2735000,2954000,3312000,3098000,3535000,3096000,3720000,2603000]},"Data.SBV.Tools.Polynomial":{"bigN":68,"bigI":12,"avg":3111200,"bigD":43,"bigK":44,"bigV":1586,"times":[2483000,2985000,2527000,3018000,3420000,4502000,5002000,1813000,2630000,2732000]},"Data.SBV.Tools.Range":{"bigN":39,"bigI":13,"avg":3291500,"bigD":45,"bigK":44,"bigV":951,"times":[4119000,1999000,4173000,2212000,2941000,3357000,3573000,3823000,3657000,3061000]},"Data.SBV.Tools.STree":{"bigN":19,"bigI":20,"avg":3389300,"bigD":44,"bigK":44,"bigV":488,"times":[3578000,2955000,3278000,2765000,4139000,2826000,3392000,3497000,2729000,4734000]},"Data.SBV.Tools.WeakestPreconditions":{"bigN":86,"bigI":33,"avg":3677700,"bigD":45,"bigK":44,"bigV":2829,"times":[2963000,2580000,2801000,3096000,6014000,2729000,3208000,3871000,6335000,3180000]},"Data.SBV.Trans":{"bigN":0,"bigI":0,"avg":3473200,"bigD":0,"bigK":0,"bigV":0,"times":[2945000,2941000,3194000,4184000,3746000,3376000,3224000,3706000,4060000,3356000]},"Data.SBV.Trans.Control":{"bigN":1,"bigI":3,"avg":3160100,"bigD":1,"bigK":2,"bigV":4,"times":[2951000,3027000,2195000,2813000,4879000,3038000,2914000,3947000,2830000,3007000]},"Data.SBV.Tuple":{"bigN":16,"bigI":7,"avg":3746700,"bigD":43,"bigK":44,"bigV":367,"times":[2920000,2847000,2314000,2454000,3166000,3945000,6766000,3117000,4357000,5581000]},"Data.SBV.Utils.ExtractIO":{"bigN":0,"bigI":0,"avg":4962500,"bigD":0,"bigK":0,"bigV":0,"times":[4751000,1974000,4528000,3574000,13139000,4812000,3710000,4901000,3766000,4470000]},"Data.SBV.Utils.Lib":{"bigN":35,"bigI":2,"avg":14821400,"bigD":1,"bigK":3,"bigV":1070,"times":[2517000,4541000,5473000,5403000,5320000,5932000,4063000,5330000,105956000,3679000]},"Data.SBV.Utils.Numeric":{"bigN":62,"bigI":0,"avg":4653600,"bigD":0,"bigK":0,"bigV":353,"times":[3195000,3874000,2757000,4012000,6369000,6457000,6178000,4481000,3801000,5412000]},"Data.SBV.Utils.PrettyNum":{"bigN":83,"bigI":9,"avg":3784200,"bigD":6,"bigK":14,"bigV":2387,"times":[3091000,2692000,3060000,3117000,5143000,4622000,3923000,4174000,3753000,4267000]},"Data.SBV.Utils.SExpr":{"bigN":115,"bigI":22,"avg":3670000,"bigD":3,"bigK":6,"bigV":7919,"times":[2820000,2310000,2400000,2609000,3745000,7537000,2968000,3092000,4352000,4867000]},"Data.SBV.Utils.TDiff":{"bigN":10,"bigI":0,"avg":4801000,"bigD":0,"bigK":0,"bigV":277,"times":[4124000,3498000,4199000,3690000,4653000,5484000,5233000,5310000,5548000,6271000]},"Documentation.SBV.Examples.BitPrecise.BitTricks":{"bigN":18,"bigI":5,"avg":3643100,"bigD":43,"bigK":44,"bigV":379,"times":[2916000,2964000,2823000,3959000,3795000,6174000,3822000,3622000,2815000,3541000]},"Documentation.SBV.Examples.BitPrecise.BrokenSearch":{"bigN":7,"bigI":8,"avg":2555800,"bigD":44,"bigK":44,"bigV":327,"times":[2761000,3578000,2058000,2175000,3173000,2692000,1981000,2145000,2978000,2017000]},"Documentation.SBV.Examples.BitPrecise.Legato":{"bigN":72,"bigI":24,"avg":3296000,"bigD":49,"bigK":44,"bigV":1347,"times":[3122000,2768000,2747000,3072000,4485000,2712000,4707000,3779000,2550000,3018000]},"Documentation.SBV.Examples.BitPrecise.MergeSort":{"bigN":19,"bigI":9,"avg":3052900,"bigD":49,"bigK":44,"bigV":428,"times":[3015000,2644000,1951000,2453000,3745000,4205000,3154000,2182000,2871000,4309000]},"Documentation.SBV.Examples.BitPrecise.MultMask":{"bigN":3,"bigI":5,"avg":3339300,"bigD":44,"bigK":44,"bigV":142,"times":[2176000,2658000,2012000,2773000,4214000,3620000,5259000,5212000,2223000,3246000]},"Documentation.SBV.Examples.BitPrecise.PrefixSum":{"bigN":17,"bigI":4,"avg":3573100,"bigD":44,"bigK":44,"bigV":269,"times":[4077000,2582000,1987000,2191000,5218000,3383000,4468000,3882000,3667000,4276000]},"Documentation.SBV.Examples.CodeGeneration.AddSub":{"bigN":3,"bigI":5,"avg":3149500,"bigD":49,"bigK":44,"bigV":96,"times":[2763000,2489000,2963000,2500000,2756000,3663000,4073000,2009000,4678000,3601000]},"Documentation.SBV.Examples.CodeGeneration.CRC_USB5":{"bigN":8,"bigI":4,"avg":3354000,"bigD":49,"bigK":44,"bigV":184,"times":[4005000,3085000,2055000,2255000,2877000,4062000,3283000,4610000,3845000,3463000]},"Documentation.SBV.Examples.CodeGeneration.Fibonacci":{"bigN":6,"bigI":11,"avg":3354000,"bigD":49,"bigK":44,"bigV":216,"times":[2537000,2401000,2327000,2449000,3825000,3605000,2629000,4693000,4608000,4466000]},"Documentation.SBV.Examples.CodeGeneration.GCD":{"bigN":7,"bigI":11,"avg":3655700,"bigD":49,"bigK":44,"bigV":192,"times":[2677000,2671000,2602000,2863000,2503000,5698000,3462000,4603000,3401000,6077000]},"Documentation.SBV.Examples.CodeGeneration.PopulationCount":{"bigN":7,"bigI":8,"avg":3238200,"bigD":49,"bigK":44,"bigV":191,"times":[2657000,2700000,2451000,2952000,3838000,3443000,4066000,3404000,3647000,3224000]},"Documentation.SBV.Examples.CodeGeneration.Uninterpreted":{"bigN":10,"bigI":5,"avg":3131300,"bigD":49,"bigK":44,"bigV":212,"times":[3038000,2631000,2468000,2273000,3542000,2220000,3774000,3280000,3456000,4631000]},"Documentation.SBV.Examples.Crypto.AES":{"bigN":216,"bigI":32,"avg":3624300,"bigD":49,"bigK":44,"bigV":5018,"times":[3178000,3175000,2343000,3073000,3832000,3882000,4718000,2700000,6410000,2932000]},"Documentation.SBV.Examples.Crypto.RC4":{"bigN":22,"bigI":18,"avg":3446000,"bigD":44,"bigK":44,"bigV":793,"times":[2719000,2761000,2769000,3077000,4165000,3987000,3138000,4443000,3396000,4005000]},"Documentation.SBV.Examples.Crypto.SHA":{"bigN":108,"bigI":18,"avg":3687600,"bigD":49,"bigK":44,"bigV":5830,"times":[3108000,2676000,2794000,2798000,4062000,6495000,3151000,3637000,3751000,4404000]},"Documentation.SBV.Examples.Existentials.CRCPolynomial":{"bigN":10,"bigI":12,"avg":3069500,"bigD":44,"bigK":44,"bigV":360,"times":[3079000,3130000,2563000,2759000,2702000,3314000,3054000,2301000,3689000,4104000]},"Documentation.SBV.Examples.Existentials.Diophantine":{"bigN":26,"bigI":8,"avg":5385600,"bigD":44,"bigK":44,"bigV":682,"times":[2743000,25307000,2107000,3005000,4828000,2943000,3328000,2655000,3565000,3375000]},"Documentation.SBV.Examples.Lists.BoundedMutex":{"bigN":19,"bigI":22,"avg":3206500,"bigD":44,"bigK":44,"bigV":1375,"times":[3380000,2583000,3085000,2459000,3972000,2303000,3721000,2992000,3072000,4498000]},"Documentation.SBV.Examples.Lists.Fibonacci":{"bigN":4,"bigI":5,"avg":3357400,"bigD":44,"bigK":44,"bigV":225,"times":[4073000,4128000,2255000,2017000,3175000,3160000,4024000,2785000,4290000,3667000]},"Documentation.SBV.Examples.Lists.Nested":{"bigN":1,"bigI":4,"avg":3633200,"bigD":44,"bigK":44,"bigV":444,"times":[3782000,2169000,3207000,2763000,3632000,3267000,4192000,4881000,4024000,4415000]},"Documentation.SBV.Examples.Misc.Auxiliary":{"bigN":4,"bigI":5,"avg":3382000,"bigD":44,"bigK":44,"bigV":155,"times":[3200000,2010000,2624000,3061000,3102000,3964000,3038000,6224000,2605000,3992000]},"Documentation.SBV.Examples.Misc.Enumerate":{"bigN":7,"bigI":11,"avg":3261400,"bigD":44,"bigK":44,"bigV":205,"times":[3328000,2700000,3223000,3404000,2655000,4116000,3169000,4170000,2864000,2985000]},"Documentation.SBV.Examples.Misc.Floating":{"bigN":13,"bigI":9,"avg":3041600,"bigD":44,"bigK":44,"bigV":587,"times":[3081000,2407000,2515000,3166000,5025000,3016000,4047000,2515000,2087000,2557000]},"Documentation.SBV.Examples.Misc.ModelExtract":{"bigN":3,"bigI":4,"avg":3771600,"bigD":44,"bigK":44,"bigV":141,"times":[3354000,2969000,2763000,3176000,5898000,4037000,3422000,5449000,3665000,2983000]},"Documentation.SBV.Examples.Misc.Newtypes":{"bigN":3,"bigI":7,"avg":3066500,"bigD":44,"bigK":44,"bigV":95,"times":[2583000,2927000,2432000,2834000,3976000,3087000,3569000,3978000,3270000,2009000]},"Documentation.SBV.Examples.Misc.NoDiv0":{"bigN":3,"bigI":5,"avg":3704000,"bigD":43,"bigK":44,"bigV":113,"times":[3971000,4213000,2944000,2832000,3760000,3914000,5805000,2375000,2292000,4934000]},"Documentation.SBV.Examples.Misc.Polynomials":{"bigN":9,"bigI":5,"avg":3261700,"bigD":43,"bigK":44,"bigV":209,"times":[3273000,2572000,2731000,2207000,2770000,3284000,5187000,3969000,2820000,3804000]},"Documentation.SBV.Examples.Misc.SetAlgebra":{"bigN":0,"bigI":0,"avg":3527500,"bigD":0,"bigK":0,"bigV":0,"times":[2933000,3063000,2900000,2831000,4127000,4049000,3555000,3807000,4241000,3769000]},"Documentation.SBV.Examples.Misc.SoftConstrain":{"bigN":1,"bigI":4,"avg":3261300,"bigD":44,"bigK":44,"bigV":178,"times":[2946000,1965000,3585000,2805000,3426000,3830000,3030000,4462000,3548000,3016000]},"Documentation.SBV.Examples.Misc.Tuple":{"bigN":16,"bigI":5,"avg":4120300,"bigD":44,"bigK":44,"bigV":337,"times":[2868000,2830000,3060000,3025000,3290000,5934000,3467000,4815000,5729000,6185000]},"Documentation.SBV.Examples.Optimization.Enumerate":{"bigN":12,"bigI":5,"avg":3204200,"bigD":44,"bigK":44,"bigV":201,"times":[1838000,2635000,2632000,3279000,3701000,4400000,2996000,3547000,3306000,3708000]},"Documentation.SBV.Examples.Optimization.ExtField":{"bigN":1,"bigI":8,"avg":2769700,"bigD":44,"bigK":44,"bigV":130,"times":[1935000,3528000,2835000,2253000,2689000,2773000,2931000,2301000,3257000,3195000]},"Documentation.SBV.Examples.Optimization.LinearOpt":{"bigN":2,"bigI":5,"avg":3600900,"bigD":44,"bigK":44,"bigV":224,"times":[2643000,2567000,2212000,3107000,3852000,3684000,6330000,3644000,3967000,4003000]},"Documentation.SBV.Examples.Optimization.Production":{"bigN":7,"bigI":4,"avg":3648200,"bigD":44,"bigK":44,"bigV":205,"times":[2069000,2487000,2292000,2740000,4854000,4662000,3916000,2851000,3836000,6775000]},"Documentation.SBV.Examples.Optimization.VM":{"bigN":8,"bigI":8,"avg":3244600,"bigD":44,"bigK":44,"bigV":568,"times":[2858000,2253000,3019000,2716000,5717000,3698000,3110000,3231000,3089000,2755000]},"Documentation.SBV.Examples.ProofTools.BMC":{"bigN":5,"bigI":9,"avg":3888500,"bigD":44,"bigK":44,"bigV":140,"times":[2455000,2829000,10577000,2888000,2927000,3422000,4043000,2602000,3517000,3625000]},"Documentation.SBV.Examples.ProofTools.Fibonacci":{"bigN":11,"bigI":10,"avg":3115600,"bigD":44,"bigK":44,"bigV":297,"times":[3293000,2874000,3071000,3131000,3992000,2117000,2200000,4831000,3231000,2416000]},"Documentation.SBV.Examples.ProofTools.Strengthen":{"bigN":11,"bigI":17,"avg":2967900,"bigD":44,"bigK":44,"bigV":456,"times":[3051000,2109000,2034000,2837000,3993000,2318000,3773000,3517000,2978000,3069000]},"Documentation.SBV.Examples.ProofTools.Sum":{"bigN":9,"bigI":10,"avg":3170300,"bigD":44,"bigK":44,"bigV":207,"times":[2654000,2640000,2055000,2787000,5509000,2540000,4988000,2785000,3112000,2633000]},"Documentation.SBV.Examples.Puzzles.Birthday":{"bigN":21,"bigI":8,"avg":6619900,"bigD":44,"bigK":44,"bigV":807,"times":[3195000,2794000,2822000,1895000,3243000,3315000,2906000,3323000,3662000,39044000]},"Documentation.SBV.Examples.Puzzles.Coins":{"bigN":14,"bigI":10,"avg":3008000,"bigD":44,"bigK":44,"bigV":513,"times":[2098000,2116000,2693000,2851000,3254000,4188000,3002000,2277000,3461000,4140000]},"Documentation.SBV.Examples.Puzzles.Counts":{"bigN":12,"bigI":5,"avg":2747300,"bigD":44,"bigK":44,"bigV":481,"times":[2690000,2407000,3426000,2966000,2266000,2698000,3637000,2339000,2306000,2738000]},"Documentation.SBV.Examples.Puzzles.DogCatMouse":{"bigN":6,"bigI":6,"avg":3305100,"bigD":44,"bigK":44,"bigV":207,"times":[2498000,3140000,3619000,3223000,3061000,3049000,4177000,3361000,3388000,3535000]},"Documentation.SBV.Examples.Puzzles.Euler185":{"bigN":11,"bigI":4,"avg":3534100,"bigD":44,"bigK":44,"bigV":609,"times":[2123000,2921000,3243000,2650000,5346000,2460000,4114000,3534000,3375000,5575000]},"Documentation.SBV.Examples.Puzzles.Fish":{"bigN":48,"bigI":7,"avg":3426200,"bigD":44,"bigK":44,"bigV":1029,"times":[2721000,2135000,2976000,2125000,4167000,2723000,3849000,3428000,4068000,6070000]},"Documentation.SBV.Examples.Puzzles.Garden":{"bigN":12,"bigI":10,"avg":3644400,"bigD":44,"bigK":44,"bigV":494,"times":[2775000,3083000,4446000,3036000,2673000,2428000,5572000,2772000,3390000,6269000]},"Documentation.SBV.Examples.Puzzles.HexPuzzle":{"bigN":21,"bigI":15,"avg":3970000,"bigD":45,"bigK":44,"bigV":1187,"times":[3088000,6933000,7747000,2851000,3378000,3861000,3522000,2572000,2894000,2854000]},"Documentation.SBV.Examples.Puzzles.LadyAndTigers":{"bigN":3,"bigI":4,"avg":3483100,"bigD":44,"bigK":44,"bigV":277,"times":[2598000,3067000,2282000,2473000,4505000,3513000,5718000,4963000,2950000,2762000]},"Documentation.SBV.Examples.Puzzles.MagicSquare":{"bigN":19,"bigI":6,"avg":3436500,"bigD":44,"bigK":44,"bigV":571,"times":[2322000,3078000,3906000,2266000,3304000,3970000,5265000,3195000,3809000,3250000]},"Documentation.SBV.Examples.Puzzles.NQueens":{"bigN":10,"bigI":4,"avg":4094600,"bigD":44,"bigK":44,"bigV":411,"times":[2833000,3947000,3118000,2579000,4045000,3129000,3864000,3321000,3663000,10447000]},"Documentation.SBV.Examples.Puzzles.SendMoreMoney":{"bigN":4,"bigI":4,"avg":2870400,"bigD":44,"bigK":44,"bigV":361,"times":[2161000,1920000,2930000,2311000,3753000,3138000,2931000,3668000,3213000,2679000]},"Documentation.SBV.Examples.Puzzles.Sudoku":{"bigN":42,"bigI":5,"avg":3686200,"bigD":44,"bigK":44,"bigV":3980,"times":[2934000,3018000,2547000,2992000,4207000,4259000,4159000,4293000,5522000,2931000]},"Documentation.SBV.Examples.Puzzles.U2Bridge":{"bigN":56,"bigI":14,"avg":3597700,"bigD":44,"bigK":44,"bigV":1611,"times":[2682000,2859000,2788000,2039000,3967000,5903000,4238000,3406000,4399000,3696000]},"Documentation.SBV.Examples.Queries.AllSat":{"bigN":7,"bigI":6,"avg":3266400,"bigD":44,"bigK":44,"bigV":455,"times":[2801000,2211000,2920000,3009000,4737000,3696000,3299000,3528000,2736000,3727000]},"Documentation.SBV.Examples.Queries.CaseSplit":{"bigN":2,"bigI":4,"avg":3537900,"bigD":48,"bigK":44,"bigV":420,"times":[3070000,2490000,3152000,2938000,5488000,3457000,4250000,3882000,2719000,3933000]},"Documentation.SBV.Examples.Queries.Concurrency":{"bigN":8,"bigI":9,"avg":3363000,"bigD":44,"bigK":44,"bigV":1485,"times":[3275000,2076000,2801000,2583000,5590000,3209000,3649000,2662000,3566000,4219000]},"Documentation.SBV.Examples.Queries.Enums":{"bigN":8,"bigI":12,"avg":3553500,"bigD":44,"bigK":44,"bigV":234,"times":[2615000,2733000,3026000,2932000,5658000,3367000,3446000,2875000,4119000,4764000]},"Documentation.SBV.Examples.Queries.FourFours":{"bigN":29,"bigI":21,"avg":3476000,"bigD":46,"bigK":44,"bigV":1156,"times":[2783000,2392000,3622000,2959000,5845000,3084000,2800000,4027000,3276000,3972000]},"Documentation.SBV.Examples.Queries.GuessNumber":{"bigN":10,"bigI":5,"avg":2873000,"bigD":44,"bigK":44,"bigV":386,"times":[2179000,3083000,2656000,3018000,3410000,3578000,2150000,2510000,3194000,2952000]},"Documentation.SBV.Examples.Queries.Interpolants":{"bigN":2,"bigI":5,"avg":3705400,"bigD":44,"bigK":44,"bigV":431,"times":[2602000,2916000,2928000,2468000,4384000,3468000,4631000,5708000,2919000,5030000]},"Documentation.SBV.Examples.Queries.UnsatCore":{"bigN":2,"bigI":4,"avg":3250900,"bigD":44,"bigK":44,"bigV":248,"times":[3194000,2779000,2003000,3045000,5158000,3047000,4162000,2529000,3872000,2720000]},"Documentation.SBV.Examples.Strings.RegexCrossword":{"bigN":16,"bigI":10,"avg":3560200,"bigD":44,"bigK":44,"bigV":784,"times":[7433000,2259000,2081000,2597000,4324000,4222000,2781000,3731000,2389000,3785000]},"Documentation.SBV.Examples.Strings.SQLInjection":{"bigN":9,"bigI":13,"avg":4182700,"bigD":45,"bigK":44,"bigV":727,"times":[2904000,2717000,11866000,2384000,4065000,3039000,3474000,3547000,3980000,3851000]},"Documentation.SBV.Examples.Transformers.SymbolicEval":{"bigN":29,"bigI":8,"avg":6508800,"bigD":46,"bigK":44,"bigV":852,"times":[2265000,2948000,2800000,2814000,2802000,3212000,38085000,2806000,3445000,3911000]},"Documentation.SBV.Examples.Uninterpreted.AUF":{"bigN":6,"bigI":7,"avg":2798400,"bigD":45,"bigK":44,"bigV":219,"times":[2790000,2892000,2397000,3209000,2703000,2701000,3898000,2617000,2729000,2048000]},"Documentation.SBV.Examples.Uninterpreted.Deduce":{"bigN":7,"bigI":6,"avg":3455600,"bigD":44,"bigK":44,"bigV":244,"times":[2939000,3079000,2458000,2576000,3331000,3598000,5412000,3860000,3982000,3321000]},"Documentation.SBV.Examples.Uninterpreted.Function":{"bigN":2,"bigI":5,"avg":3355900,"bigD":43,"bigK":44,"bigV":52,"times":[2281000,2873000,3047000,3229000,5885000,3675000,2978000,3118000,4039000,2434000]},"Documentation.SBV.Examples.Uninterpreted.Multiply":{"bigN":5,"bigI":9,"avg":3241900,"bigD":44,"bigK":44,"bigV":215,"times":[3365000,2971000,1996000,2989000,3976000,3439000,2822000,4117000,3821000,2923000]},"Documentation.SBV.Examples.Uninterpreted.Shannon":{"bigN":18,"bigI":9,"avg":3167900,"bigD":43,"bigK":44,"bigV":489,"times":[1944000,2198000,2240000,2906000,4195000,3307000,3204000,3102000,4878000,3705000]},"Documentation.SBV.Examples.Uninterpreted.Sort":{"bigN":3,"bigI":4,"avg":3199200,"bigD":44,"bigK":44,"bigV":129,"times":[2846000,3952000,2908000,2129000,3574000,3405000,3978000,3206000,3370000,2624000]},"Documentation.SBV.Examples.Uninterpreted.UISortAllSat":{"bigN":3,"bigI":4,"avg":3178500,"bigD":44,"bigK":44,"bigV":220,"times":[3097000,3027000,3772000,2433000,3065000,4182000,2677000,2906000,3657000,2969000]},"Documentation.SBV.Examples.WeakestPreconditions.Append":{"bigN":10,"bigI":6,"avg":3191100,"bigD":47,"bigK":44,"bigV":538,"times":[3039000,2509000,3635000,3258000,3277000,3506000,4352000,2408000,2989000,2938000]},"Documentation.SBV.Examples.WeakestPreconditions.Basics":{"bigN":8,"bigI":13,"avg":3725200,"bigD":47,"bigK":44,"bigV":204,"times":[2880000,8617000,2763000,2882000,4504000,2960000,3189000,3642000,3114000,2701000]},"Documentation.SBV.Examples.WeakestPreconditions.Fib":{"bigN":13,"bigI":7,"avg":3223400,"bigD":47,"bigK":44,"bigV":573,"times":[3161000,3268000,4252000,2173000,2380000,2882000,2975000,3191000,3889000,4063000]},"Documentation.SBV.Examples.WeakestPreconditions.GCD":{"bigN":17,"bigI":7,"avg":2714600,"bigD":47,"bigK":44,"bigV":604,"times":[2500000,2510000,2331000,3002000,2643000,3461000,1775000,2400000,2772000,3752000]},"Documentation.SBV.Examples.WeakestPreconditions.IntDiv":{"bigN":12,"bigI":13,"avg":3650300,"bigD":47,"bigK":44,"bigV":447,"times":[3078000,3063000,3515000,3284000,2711000,3784000,4166000,6014000,3541000,3347000]},"Documentation.SBV.Examples.WeakestPreconditions.IntSqrt":{"bigN":14,"bigI":13,"avg":2951200,"bigD":47,"bigK":44,"bigV":509,"times":[2853000,1920000,2723000,3329000,3161000,2926000,3082000,2857000,2100000,4561000]},"Documentation.SBV.Examples.WeakestPreconditions.Length":{"bigN":11,"bigI":8,"avg":2751200,"bigD":47,"bigK":44,"bigV":305,"times":[3113000,3085000,2712000,2243000,2166000,3064000,2492000,2947000,2878000,2812000]},"Documentation.SBV.Examples.WeakestPreconditions.Sum":{"bigN":9,"bigI":13,"avg":3585400,"bigD":47,"bigK":44,"bigV":369,"times":[2284000,2657000,3334000,3572000,3575000,7277000,3811000,2373000,2759000,4212000]}}

==> benchmarks/time.json <==
{"Data.Format":{"bigN":33,"bigI":2,"avg":3854700,"bigD":1,"bigK":3,"bigV":711,"times":[4102000,3389000,4184000,3307000,3592000,4202000,3968000,3887000,4576000,3340000]},"Data.Time":{"bigN":0,"bigI":0,"avg":2480500,"bigD":0,"bigK":0,"bigV":0,"times":[2620000,2372000,2836000,2449000,2042000,2512000,2443000,2168000,2764000,2599000]},"Data.Time.Calendar":{"bigN":0,"bigI":0,"avg":2924800,"bigD":0,"bigK":0,"bigV":0,"times":[2709000,2756000,2548000,5520000,3026000,2879000,2329000,2392000,2369000,2720000]},"Data.Time.Calendar.CalendarDiffDays":{"bigN":7,"bigI":2,"avg":3742300,"bigD":1,"bigK":1,"bigV":25,"times":[3648000,4482000,3432000,3019000,3983000,3463000,4166000,3776000,4181000,3273000]},"Data.Time.Calendar.Days":{"bigN":3,"bigI":2,"avg":3852200,"bigD":0,"bigK":0,"bigV":12,"times":[4119000,4109000,3762000,3735000,5507000,3555000,3155000,3222000,3162000,4196000]},"Data.Time.Calendar.Easter":{"bigN":7,"bigI":3,"avg":2617400,"bigD":1,"bigK":1,"bigV":102,"times":[2875000,2905000,1978000,2421000,2599000,2918000,2257000,2843000,2924000,2454000]},"Data.Time.Calendar.Gregorian":{"bigN":35,"bigI":4,"avg":3549600,"bigD":1,"bigK":1,"bigV":283,"times":[3217000,2684000,3043000,3247000,2964000,2293000,2065000,2086000,11066000,2831000]},"Data.Time.Calendar.Julian":{"bigN":35,"bigI":4,"avg":2945000,"bigD":1,"bigK":1,"bigV":283,"times":[2891000,2519000,4152000,2905000,2690000,2527000,3303000,2514000,3284000,2665000]},"Data.Time.Calendar.JulianYearDay":{"bigN":11,"bigI":1,"avg":3244800,"bigD":1,"bigK":1,"bigV":109,"times":[2783000,6185000,2869000,3127000,3115000,2071000,2737000,2203000,4704000,2654000]},"Data.Time.Calendar.MonthDay":{"bigN":9,"bigI":0,"avg":2764900,"bigD":0,"bigK":0,"bigV":220,"times":[2101000,2987000,2994000,2717000,3062000,3010000,2969000,2373000,2400000,3036000]},"Data.Time.Calendar.OrdinalDate":{"bigN":26,"bigI":2,"avg":2620200,"bigD":1,"bigK":1,"bigV":371,"times":[2798000,2260000,2932000,2993000,2220000,1660000,2781000,3323000,2864000,2371000]},"Data.Time.Calendar.Private":{"bigN":19,"bigI":1,"avg":3695200,"bigD":1,"bigK":2,"bigV":118,"times":[3835000,2741000,3293000,4903000,3539000,2730000,4410000,3477000,3624000,4400000]},"Data.Time.Calendar.Week":{"bigN":1,"bigI":2,"avg":2584500,"bigD":1,"bigK":7,"bigV":14,"times":[2354000,3125000,2884000,2495000,2998000,2215000,2173000,2222000,2891000,2488000]},"Data.Time.Calendar.WeekDate":{"bigN":16,"bigI":2,"avg":2851000,"bigD":1,"bigK":1,"bigV":233,"times":[2821000,3582000,2460000,3175000,2478000,2825000,2508000,2933000,2516000,3212000]},"Data.Time.Clock":{"bigN":0,"bigI":0,"avg":3721400,"bigD":0,"bigK":0,"bigV":0,"times":[4242000,2661000,3290000,10212000,2395000,2606000,3429000,2945000,3490000,1944000]},"Data.Time.Clock.Internal.AbsoluteTime":{"bigN":4,"bigI":3,"avg":2926800,"bigD":2,"bigK":1,"bigV":27,"times":[2936000,2725000,2766000,2853000,2608000,4036000,2899000,2356000,3168000,2921000]},"Data.Time.Clock.Internal.CTimespec":{"bigN":8,"bigI":4,"avg":4020100,"bigD":1,"bigK":1,"bigV":283,"times":[4225000,2902000,4070000,3778000,4804000,3593000,3751000,4490000,4016000,4572000]},"Data.Time.Clock.Internal.CTimeval":{"bigN":2,"bigI":2,"avg":3456000,"bigD":1,"bigK":1,"bigV":90,"times":[3503000,3612000,3177000,3624000,3907000,2658000,3881000,3003000,3671000,3524000]},"Data.Time.Clock.Internal.DiffTime":{"bigN":3,"bigI":1,"avg":3742300,"bigD":0,"bigK":0,"bigV":10,"times":[3134000,4051000,4140000,3231000,3942000,3549000,4327000,2692000,4055000,4302000]},"Data.Time.Clock.Internal.NominalDiffTime":{"bigN":3,"bigI":1,"avg":2844800,"bigD":0,"bigK":0,"bigV":7,"times":[2240000,3608000,2120000,2901000,2779000,2481000,2582000,2646000,4008000,3083000]},"Data.Time.Clock.Internal.POSIXTime":{"bigN":1,"bigI":1,"avg":2294900,"bigD":0,"bigK":0,"bigV":1,"times":[2610000,2626000,3078000,2055000,2220000,1958000,1993000,2570000,1978000,1861000]},"Data.Time.Clock.Internal.SystemTime":{"bigN":8,"bigI":3,"avg":2632300,"bigD":1,"bigK":1,"bigV":74,"times":[1869000,2533000,2402000,2568000,2538000,2937000,2451000,3343000,2954000,2728000]},"Data.Time.Clock.Internal.UTCDiff":{"bigN":2,"bigI":3,"avg":2409200,"bigD":3,"bigK":1,"bigV":14,"times":[1898000,2765000,2534000,2456000,2317000,2804000,2249000,3024000,2227000,1818000]},"Data.Time.Clock.Internal.UTCTime":{"bigN":2,"bigI":2,"avg":3832700,"bigD":1,"bigK":1,"bigV":6,"times":[2981000,3128000,2097000,7454000,3273000,3344000,7261000,3316000,3069000,2404000]},"Data.Time.Clock.Internal.UniversalTime":{"bigN":1,"bigI":1,"avg":3735700,"bigD":0,"bigK":0,"bigV":3,"times":[4475000,4259000,3115000,3382000,3988000,4434000,4299000,3009000,2526000,3870000]},"Data.Time.Clock.POSIX":{"bigN":6,"bigI":3,"avg":2970500,"bigD":3,"bigK":1,"bigV":62,"times":[2267000,2306000,2738000,2494000,5903000,2625000,3415000,2707000,3081000,2169000]},"Data.Time.Clock.System":{"bigN":9,"bigI":3,"avg":2621300,"bigD":3,"bigK":1,"bigV":143,"times":[2803000,1995000,3902000,2182000,2398000,2426000,2837000,2850000,2073000,2747000]},"Data.Time.Clock.TAI":{"bigN":8,"bigI":9,"avg":2729400,"bigD":3,"bigK":1,"bigV":167,"times":[2248000,2093000,2099000,3796000,2444000,2761000,2862000,3912000,2177000,2902000]},"Data.Time.Format":{"bigN":0,"bigI":0,"avg":2848900,"bigD":0,"bigK":0,"bigV":0,"times":[2674000,3087000,2921000,3358000,2840000,2921000,2533000,1656000,3437000,3062000]},"Data.Time.Format.Format.Class":{"bigN":24,"bigI":7,"avg":4040400,"bigD":3,"bigK":2,"bigV":614,"times":[3390000,3204000,3162000,4151000,11194000,2993000,2876000,4081000,2569000,2784000]},"Data.Time.Format.Format.Instances":{"bigN":3,"bigI":2,"avg":2852200,"bigD":2,"bigK":1,"bigV":29,"times":[2671000,3004000,3223000,2930000,2345000,3196000,2723000,3063000,3040000,2327000]},"Data.Time.Format.ISO8601":{"bigN":66,"bigI":10,"avg":2809900,"bigD":6,"bigK":3,"bigV":2137,"times":[3006000,2251000,2153000,2783000,2703000,3296000,3418000,3029000,3026000,2434000]},"Data.Time.Format.Internal":{"bigN":0,"bigI":0,"avg":2896500,"bigD":0,"bigK":0,"bigV":0,"times":[2591000,2562000,7461000,1934000,2908000,2051000,2110000,2713000,2237000,2398000]},"Data.Time.Format.Locale":{"bigN":11,"bigI":2,"avg":2634600,"bigD":1,"bigK":1,"bigV":605,"times":[2393000,2706000,2172000,3107000,2168000,2898000,2176000,2925000,3327000,2474000]},"Data.Time.Format.Parse":{"bigN":14,"bigI":2,"avg":2915400,"bigD":2,"bigK":1,"bigV":285,"times":[3126000,2856000,3379000,2861000,2601000,2761000,3585000,2539000,2895000,2551000]},"Data.Time.Format.Parse.Class":{"bigN":25,"bigI":6,"avg":2985400,"bigD":2,"bigK":3,"bigV":1375,"times":[3413000,2566000,3494000,2946000,2309000,2957000,3360000,2797000,2949000,3063000]},"Data.Time.Format.Parse.Instances":{"bigN":17,"bigI":2,"avg":2814400,"bigD":2,"bigK":1,"bigV":506,"times":[3083000,2887000,2733000,2135000,3068000,2681000,2928000,3256000,3107000,2266000]},"Data.Time.LocalTime":{"bigN":0,"bigI":0,"avg":3442100,"bigD":0,"bigK":0,"bigV":0,"times":[2719000,2919000,3788000,3328000,2786000,2256000,2149000,2606000,9480000,2390000]},"Data.Time.LocalTime.Internal.CalendarDiffTime":{"bigN":5,"bigI":3,"avg":2972100,"bigD":2,"bigK":1,"bigV":29,"times":[3102000,2547000,4184000,3062000,2982000,2284000,3986000,2924000,2298000,2352000]},"Data.Time.LocalTime.Internal.LocalTime":{"bigN":14,"bigI":4,"avg":4707400,"bigD":3,"bigK":1,"bigV":122,"times":[3234000,2375000,2927000,8044000,2723000,15623000,3056000,3652000,2864000,2576000]},"Data.Time.LocalTime.Internal.TimeOfDay":{"bigN":24,"bigI":3,"avg":2831100,"bigD":1,"bigK":1,"bigV":294,"times":[3055000,3390000,2582000,2743000,2972000,2831000,3203000,2633000,1996000,2906000]},"Data.Time.LocalTime.Internal.TimeZone":{"bigN":16,"bigI":3,"avg":2787600,"bigD":3,"bigK":2,"bigV":343,"times":[3082000,3981000,2884000,2931000,2326000,3025000,2673000,2198000,2490000,2286000]},"Data.Time.LocalTime.Internal.ZonedTime":{"bigN":6,"bigI":4,"avg":2962100,"bigD":5,"bigK":1,"bigV":46,"times":[3093000,2534000,2961000,4084000,2964000,2270000,2948000,2856000,3120000,2791000]}}

==> benchmarks/unordered-containers.json <==
{"Data.HashMap.Array":{"bigN":78,"bigI":6,"avg":2988000,"bigD":1,"bigK":1,"bigV":1468,"times":[2344000,3224000,3365000,3517000,2666000,3374000,2600000,2895000,3267000,2628000]},"Data.HashMap.Base":{"bigN":269,"bigI":24,"avg":2819500,"bigD":3,"bigK":5,"bigV":4509,"times":[2502000,2917000,2707000,2443000,3328000,2384000,3121000,3263000,2411000,3119000]},"Data.HashMap.Lazy":{"bigN":0,"bigI":0,"avg":2678200,"bigD":0,"bigK":0,"bigV":0,"times":[1909000,2893000,3131000,2166000,2755000,2105000,2635000,2841000,3154000,3193000]},"Data.HashMap.List":{"bigN":12,"bigI":0,"avg":3298400,"bigD":0,"bigK":0,"bigV":158,"times":[4125000,3475000,3114000,3533000,2451000,3000000,3250000,3936000,2916000,3184000]},"Data.HashMap.Strict":{"bigN":0,"bigI":0,"avg":2984000,"bigD":0,"bigK":0,"bigV":0,"times":[2939000,2569000,3150000,1982000,2497000,3080000,3115000,3591000,3155000,3762000]},"Data.HashMap.Strict.Base":{"bigN":89,"bigI":14,"avg":2753400,"bigD":3,"bigK":5,"bigV":1359,"times":[2479000,2995000,1924000,2776000,2885000,2587000,3039000,2827000,3335000,2687000]},"Data.HashMap.Unsafe":{"bigN":0,"bigI":0,"avg":2845100,"bigD":0,"bigK":0,"bigV":0,"times":[3299000,2718000,2398000,3533000,2960000,2342000,2285000,1956000,4059000,2901000]},"Data.HashMap.UnsafeShift":{"bigN":2,"bigI":0,"avg":3532000,"bigD":0,"bigK":0,"bigV":20,"times":[2493000,2486000,2663000,2827000,3064000,2894000,2790000,3268000,10478000,2357000]},"Data.HashSet":{"bigN":0,"bigI":0,"avg":2844100,"bigD":0,"bigK":0,"bigV":0,"times":[2768000,2418000,2745000,2733000,2902000,2187000,2916000,2407000,3840000,3525000]},"Data.HashSet.Base":{"bigN":24,"bigI":5,"avg":3817500,"bigD":3,"bigK":5,"bigV":247,"times":[2842000,3832000,10514000,3127000,3078000,3001000,2579000,2943000,3104000,3155000]}}
